A simple branching model that reproduces language family and language population distributions

Human history leaves fingerprints in human languages. Little is known over language evolution and its study is of great importance. Here, we construct a simple stochastic model and compare its results to statistical data of real languages. The model bases on the recent findings that language changes occur independently on the population size. We find agreement with the data additionally assuming that languages may be distinguished by having at least one among a finite, small number of different features. This finite set is used also in order to define the distance between two languages, similarly to linguistics tradition since Swadesh.

==> Fig/langwichmann.dat <==
# S. Wichmann, J.Linguistics 41, 117 (2005) 
# Size of language families: First Ethnologue, then Ruhlen
         1.000000           37.000000000    4
         2.828427           10.500000000    0
         5.656854            6.250000000    1
        11.313708            1.000000000    1
        22.627417            0.625000000    3
        45.254834            0.406250000    3
        90.509668            0.093750000    0
       181.019336            0.023437500    4
       362.038672            0.015625000    1
       724.077344            0.001953125    2
      1448.154688            0.001953125    2

